Streaming Speaker Change Detection and Gender Classification for Transducer-Based Multi-Talker Speech Translation

Streaming multi-talker speech translation is a task that involves not only generating accurate and fluent translations with low latency but also recognizing when a speaker change occurs and what the speaker's gender is. Speaker change information can be used to create audio prompts for a zero-shot text-to-speech system, and gender can help to select speaker profiles in a conventional text-to-speech model. We propose to tackle streaming speaker change detection and gender classification by incorporating speaker embeddings into a transducer-based streaming end-to-end speech translation model. Our experiments demonstrate that the proposed methods can achieve high accuracy for both speaker change detection and gender classification.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

